Morita Equivalence of C^*-Crossed Products by Inverse Semigroup Actions and Partial Actions

Morita equivalence of twisted inverse semigroup actions and discrete twisted partial actions are introduced. Morita equivalent actions have Morita equivalent crossed products.

==> conten.inc <==
\line{2. \nagy{}Introduction\rm\leaderfill\quad1}
\line{2. \nagy{}Preliminaries\rm\leaderfill\quad1}
\line{3. \nagy{}Morita equivalent twisted actions\rm\leaderfill\quad4}
\line{4. \nagy{}Connection with twisted partial actions\rm\leaderfill\quad14}
\line{5. \nagy{}Connection with crossed products by Hilbert bimodules\rm\leaderfill\quad19}

